The Millennium Galaxy Catalogue: Bulge/Disc Decomposition of 10095 Nearby Galaxies

We have modelled the light distribution in 10095 galaxies from the Millennium Galaxy Catalogue (MGC), providing publically available structural catalogues for a large, representative sample of galaxies in the local Universe. Three different models were used: (1) a single Sersic function for the whole galaxy, (2) a bulge-disc decomposition model using a de Vaucouleurs (R^{1/4}) bulge plus exponential disc, (3) a bulge-disc decomposition model using a Sersic (R^{1/n}) bulge plus exponential disc. Repeat observations for 700 galaxies demonstrate that stable measurements can be obtained for object components with a half-light radius comparable to, or larger than, the seeing half-width at half maximum. We show that with careful quality control, robust measurements can be obtained for large samples such as the MGC. We use the catalogues to show that the galaxy colour bimodality is due to the two-component nature of galaxies (i.e. bulges and discs) and not to two distinct galaxy populations. We conclude that understanding galaxy evolution demands the routine bulge-disc decomposition of the giant galaxy population at all redshifts.

==> readme.txt <==
Contact details: Paul Allen paul@mso.anu.edu.au

Files:

mgcgim2d.bbl	bibliography
mgcgim2d.dvi    dvi file
mgcgim2d.pdf    pdf version fo the paper 
mgcgim2d.tex    tex file

mhlr.ps		Figure 1
newfig.ps	Figure 2
xyc.ps		Figure 3
magc.ps		Figure 4
hlrc.ps		Figure 5
badsegin.ps	Figure 6a
badsegm.ps	Figure 6b
badsego.ps	Figure 6c
badsegmc.ps     Figure 6d
badsegoc.ps     Figure 6e
type1.ps	Figure 7a
type2.ps	Figure 7b
type3.ps	Figure 7c
type4.ps	Figure 7d
type5.ps	Figure 7e
type6.ps	Figure 7f
btdist.ps	Figure 8
inctest.ps	Figure 9
bulges.ps	Figure 10
bulges2.ps	Figure 11
type1n.ps	Figure 12
replacements.ps	Figure 13
flow.eps	Figure 14
secomp.ps	Figure 15
dvecomp.ps	Figure 16
sersiccomp.ps	Figure 17
korm.ps		Figure 18
csb.ps		Figure 19
mu0.ps		Figure 20


